Reflare in MAXI J1348-630]{Evolution of disc and corona in MAXI J1348-630 during the 2019 reflare: NICER and Insight-HXMT view

In this work, using \textit{NICER} and \textit{Insight}-HXMT observations, we present a study of the broadband spectral and timing evolution of the source throughout the first reflare, which occurred about 4 months after the major outburst. Our findings suggest that during the reflare, below a critical luminosity $L_{\rm crit}\sim2.5\times10^{36}$ (D/2.2 kpc)$^{2}$ erg s$^{-1}$, the scale of the corona shrinks in the radial direction, whereas the inner radius of the disk does not change considerably; however, the inner radius of the disk starts to move inward when the source exceeds the critical luminosity. We conclude that at low luminosity the increase in accretion rate only heats up the inner zone of the accretion disc without the transfer of angular momentum which occurs above a certain luminosity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
